Convergence analysis of an explicit splitting method for laser plasma interaction simulations

Convergence of a triple splitting method originally proposed by T. T\"uckmantel,et.al. [IEEE Transactions on Plasma Science, 38(9):2383--2389, 2010] for the solution of a simple Vlasov-Maxwell system, that describes laser plasma interactions with overdense plasmas, is analyzed. For classical explicit integrators it is the large density parameter that would impose a restriction on the time step size to make the integration stable. The triple splitting method contains an exponential integrator in its central component and was specifically designed for systems that describe laser plasma interactions and overcomes this restriction. We rigorously analyze a slightly generalized version of the original method. This analysis enables us to identify modifications of the original scheme, such that a second order convergent scheme is obtained.

==> laserReflect_T_0.tikz <==
% This file was created by matlab2tikz v0.3.2.
% Copyright (c) 2008--2013, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
% 
% 

% defining custom colors
\definecolor{mycolor1}{rgb}{1,0,1}

\begin{tikzpicture}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0, xmax=30,
ymin=-2, ymax=2,
title={t = 0},
axis x line*=bottom,
axis y line*=left
]
\addplot [
color=red,
solid,
line width=1.0pt,
forget plot
]
table{
-0.0625 7.74601572660067e-35
0.0625 3.16088638561012e-09
0.1875 2.13142468073275e-09
0.3125 -3.44848096774326e-09
0.4375 -1.33869738538285e-08
0.5625 -2.13935257830285e-08
0.6875 -1.4074328469729e-08
0.8125 2.22161980693943e-08
0.9375 8.41411674708554e-08
1.0625 1.3118757266101e-07
1.1875 8.42019651231715e-08
1.3125 -1.29672682993134e-07
1.4375 -4.79150013562506e-07
1.5625 -7.28852891077737e-07
1.6875 -4.56408395751277e-07
1.8125 6.85747301678293e-07
1.9375 2.47213013494031e-06
2.0625 3.66879899003878e-06
2.1875 2.24141294070473e-06
2.3125 -3.28561422994145e-06
2.4375 -1.15560125597645e-05
2.5625 -1.67318825572526e-05
2.6875 -9.97302661155037e-06
2.8125 1.42628359446937e-05
2.9375 4.89419799130875e-05
3.0625 6.91357295385729e-05
3.1875 4.02039693753046e-05
3.3125 -5.60960208243868e-05
3.4375 -0.000187798412345113
3.5625 -0.000258819590136576
3.6875 -0.000146841138079607
3.8125 0.000199891845265889
3.9375 0.000652888698540484
4.0625 0.00087786673569123
4.1875 0.000485918465179048
4.3125 -0.000645349460458477
4.4375 -0.00205647407256357
4.5625 -0.00269772013559349
4.6875 -0.00145685361692639
4.8125 0.00188769435971148
4.9375 0.00586873066071289
5.0625 0.00751107410384031
5.1875 0.00395735747787781
5.3125 -0.00500270918893461
5.4375 -0.0151740660883581
5.5625 -0.0189471569509468
5.6875 -0.00973938428489859
5.8125 0.012012010137598
5.9375 0.0355464812794209
6.0625 0.0433034911981261
6.1875 0.0217167370991261
6.3125 -0.0261314178817913
6.4375 -0.0754445921066595
6.5625 -0.0896682352675399
6.6875 -0.0438727137304046
6.8125 0.0515047297489074
6.9375 0.145076298274322
7.0625 0.168225251659038
7.1875 0.0803029085454618
7.3125 -0.0919746413727407
7.4375 -0.252756113763963
7.5625 -0.285943746695719
7.6875 -0.133169541806511
7.8125 0.148807885709509
7.9375 0.398973201365015
8.0625 0.440358995955778
8.1875 0.200085394593212
8.3125 -0.218132633186702
8.4375 -0.570588000919199
8.5625 -0.614426580040999
8.6875 -0.272372165314523
8.8125 0.28970246496715
8.9375 0.73933011425447
9.0625 0.776729803936017
9.1875 0.335928546944244
9.3125 -0.348594548936464
9.4375 -0.867942611526133
9.5625 -0.889624628229877
9.6875 -0.375377253252648
9.8125 0.380036968858398
9.9375 0.923167437901715
10.0625 0.923167437901717
10.1875 0.380036968858409
10.3125 -0.375377253252637
10.4375 -0.889624628229878
10.5625 -0.867942611526134
10.6875 -0.348594548936468
10.8125 0.33592854694424
10.9375 0.776729803936014
11.0625 0.73933011425447
11.1875 0.289702464967153
11.3125 -0.27237216531452
11.4375 -0.614426580040998
11.5625 -0.570588000919202
11.6875 -0.2181326331867
11.8125 0.200085394593213
11.9375 0.440358995955777
12.0625 0.398973201365016
12.1875 0.148807885709513
12.3125 -0.133169541806507
12.4375 -0.285943746695719
12.5625 -0.252756113763963
12.6875 -0.0919746413727418
12.8125 0.0803029085454608
12.9375 0.168225251659037
13.0625 0.145076298274322
13.1875 0.051504729748908
13.3125 -0.0438727137304041
13.4375 -0.0896682352675397
13.5625 -0.0754445921066599
13.6875 -0.0261314178817912
13.8125 0.0217167370991262
13.9375 0.043303491198126
14.0625 0.035546481279421
14.1875 0.0120120101375983
14.3125 -0.00973938428489831
14.4375 -0.0189471569509468
14.5625 -0.0151740660883582
14.6875 -0.00500270918893467
14.8125 0.00395735747787777
14.9375 0.00751107410384028
15.0625 0.00586873066071289
15.1875 0.00188769435971148
15.3125 -0.00145685361692637
15.4375 -0.00269772013559348
15.5625 -0.00205647407256358
15.6875 -0.000645349460458473
15.8125 0.000485918465179046
15.9375 0.000877866735691228
16.0625 0.000652888698540485
16.1875 0.000199891845265893
16.3125 -0.000146841138079602
16.4375 -0.000258819590136576
16.5625 -0.000187798412345113
16.6875 -5.60960208243874e-05
16.8125 4.02039693753038e-05
16.9375 6.91357295385726e-05
17.0625 4.89419799130874e-05
17.1875 1.42628359446938e-05
17.3125 -9.97302661155025e-06
17.4375 -1.67318825572526e-05
17.5625 -1.15560125597646e-05
17.6875 -3.28561422994144e-06
17.8125 2.24141294070472e-06
17.9375 3.66879899003878e-06
18.0625 2.47213013494031e-06
18.1875 6.85747301678307e-07
18.3125 -4.56408395751264e-07
18.4375 -7.28852891077737e-07
18.5625 -4.79150013562507e-07
18.6875 -1.29672682993136e-07
18.8125 8.42019651231698e-08
18.9375 1.31187572661009e-07
19.0625 8.41411674708554e-08
19.1875 2.22161980693943e-08
19.3125 -1.40743284697289e-08
19.4375 -2.13935257830284e-08
19.5625 -1.33869738538285e-08
19.6875 -3.44848096774324e-09
19.8125 2.13142468073275e-09
19.9375 3.16088638561012e-09
20.0625 1.92971489650452e-09
20.1875 4.84978829342188e-10
20.3125 -2.92448333536619e-10
20.4375 -4.23128481755316e-10
20.5625 -2.52023324619956e-10
20.6875 -6.17951770660893e-11
20.8125 3.63550849892148e-11
20.9375 5.13183265755272e-11
21.0625 2.98212041610331e-11
21.1875 7.13383785131277e-12
21.3125 -4.09466173753608e-12
21.4375 -5.63909700290922e-12
21.5625 -3.19702820944269e-12
21.6875 -7.46154460150059e-13
21.8125 4.17837821897298e-13
21.9375 5.61414334478933e-13
22.0625 3.10530750838495e-13
22.1875 7.07084142424359e-14
22.3125 -3.86308550036249e-14
22.4375 -5.06400681843007e-14
22.5625 -2.73274816368151e-14
22.6875 -6.07086126850011e-15
22.8125 3.23591976312694e-15
22.9375 4.13849008485588e-15
23.0625 2.17887071390943e-15
23.1875 4.72243916608526e-16
23.3125 -2.45582842181516e-16
23.4375 -3.06426562304989e-16
23.5625 -1.57398346151488e-16
23.6875 -3.32827565579305e-17
23.8125 1.68863252775653e-17
23.9375 2.0556432744876e-17
24.0625 1.03016246193386e-17
24.1875 2.12524526594412e-18
24.3125 -1.05198399614124e-18
24.4375 -1.2494127889491e-18
24.5625 -6.10869060131068e-19
24.6875 -1.22952023096104e-19
24.8125 5.93772346923973e-20
24.9375 6.88019892651997e-20
25.0625 3.28191546502633e-20
25.1875 6.44464728727237e-21
25.3125 -3.03646063624564e-21
25.4375 -3.43267665049934e-21
25.5625 -1.59750970176645e-21
25.6875 -3.060550012574e-22
25.8125 1.40686425604489e-22
25.9375 1.55167816691801e-22
26.0625 7.04525101174393e-23
26.1875 1.31685106871957e-23
26.3125 -5.90573001169427e-24
26.4375 -6.35487855758723e-24
26.5625 -2.81505114911304e-24
26.6875 -5.13346603689498e-25
26.8125 2.24611420493544e-25
26.9375 2.35803210847208e-25
27.0625 1.01909099109577e-25
27.1875 1.81309925016715e-26
27.3125 -7.73974999959174e-27
27.4375 -7.92736812340998e-27
27.5625 -3.34253903017012e-27
27.6875 -5.80188767027437e-28
27.8125 2.41634467743212e-28
27.9375 2.41459996656524e-28
28.0625 9.93291832854795e-29
28.1875 1.68210811830751e-29
28.3125 -6.83482953938352e-30
28.4375 -6.66343563838685e-30
28.5625 -2.67432444909751e-30
28.6875 -4.41850499382443e-31
28.8125 1.7515935780088e-31
28.9375 1.66605017651612e-31
29.0625 6.52361282109095e-32
29.1875 1.051559003533e-32
29.3125 -4.06701574228485e-33
29.4375 -3.77411213238246e-33
29.5625 -1.4417803862084e-33
29.6875 -2.26740340728815e-34
29.8125 8.55569344825314e-35
29.9375 7.74601572660067e-35
30.0625 3.16088638561012e-09
};
\addplot [
color=blue,
solid,
line width=1.0pt,
forget plot
]
table{
0 2.67528799107424e-09
0.125 3.08909884720422e-09
0.25 4.34135175546879e-25
0.375 -8.08625609620194e-09
0.5 -1.83316650102018e-08
0.625 -2.06512997719245e-08
0.75 -8.49466055310812e-24
0.875 5.14554645475756e-08
1 1.13807304543117e-07
1.125 1.25083443623096e-07
1.25 8.36626140678255e-23
1.375 -2.96655475012844e-07
1.5 -6.40140368042751e-07
1.625 -6.86418721533559e-07
1.75 -6.27094468445295e-22
1.875 1.54956602347154e-06
2 3.26224929277585e-06
2.125 3.41283477737095e-06
2.25 3.91099982150309e-21
2.375 -7.33338785945345e-06
2.5 -1.50624607695872e-05
2.625 -1.5373694970526e-05
2.75 -7.64121162432829e-20
2.875 3.14438762137606e-05
3 6.30103025081282e-05
3.125 6.27448534101097e-05
3.25 -1.2175052412881e-19
3.375 -0.000122153060708057
3.5 -0.000238816348216619
3.625 -0.000232014330794345
3.75 -1.20739650588774e-18
3.875 0.00042994161289024
4 0.000820074663514708
4.125 0.000777299458471702
4.25 -1.07696646361887e-18
4.375 -0.00137104421965511
4.5 -0.00255140609326337
4.625 -0.00235938477312356
4.75 -1.27491887433978e-17
4.875 0.00396123215354701
5 0.00719188335582637
5.125 0.00648852574391604
5.25 -5.70715601562343e-18
5.375 -0.0103692174431649
5.5 -0.0183671822087905
5.625 -0.0161670262922627
5.75 -9.0081875891116e-17
5.875 0.0245922644677298
6 0.0424990562853626
6.125 0.0364964909277126
6.25 -1.5297166210135e-17
6.375 -0.0528430543663894
6.5 -0.089094909527269
6.625 -0.0746464103241126
6.75 -4.26347072274897e-16
6.875 0.102876020537115
7 0.16922454248245
7.125 0.138325929873975
7.25 -1.3911435945513e-19
7.375 -0.181458473643935
7.5 -0.291212933214021
7.625 -0.232238983368815
7.75 -1.35274489365449e-15
7.875 0.289986114624427
8 0.454040738727245
8.125 0.353267347716007
8.25 1.33476601555817e-16
8.375 -0.419869188272043
8.5 -0.641380625955154
8.625 -0.486865192323716
8.75 -2.87926796713022e-15
8.875 0.550792046750577
9 0.82086871741554
9.125 0.607926126009677
9.25 4.37825129820922e-16
9.375 -0.654633413110611
9.5 -0.951849807369273
9.625 -0.687748642740069
9.75 -4.11335726526854e-15
9.875 0.704929245883457
10 1
10.125 0.70492924588346
10.25 7.74347346594297e-15
10.375 -0.687748642740071
10.5 -0.951849807369273
10.625 -0.654633413110614
10.75 -3.94596548287883e-15
10.875 0.60792612600967
11 0.82086871741554
11.125 0.550792046750576
11.25 7.19248610534905e-16
11.375 -0.486865192323713
11.5 -0.641380625955154
11.625 -0.419869188272048
11.75 1.33916227828331e-15
11.875 0.353267347716005
12 0.454040738727245
12.125 0.289986114624428
12.25 3.06638886382638e-15
12.375 -0.232238983368815
12.5 -0.291212933214021
12.625 -0.181458473643936
12.75 -1.10108441023279e-15
12.875 0.138325929873973
13 0.16922454248245
13.125 0.102876020537115
13.25 1.82610249195997e-16
13.375 -0.0746464103241122
13.5 -0.089094909527269
13.625 -0.05284305436639
13.75 1.22184523456839e-16
13.875 0.0364964909277124
14 0.0424990562853626
14.125 0.0245922644677299
14.25 2.4946154286219e-16
14.375 -0.0161670262922628
14.5 -0.0183671822087905
14.625 -0.0103692174431649
14.75 -6.27066921213957e-17
14.875 0.00648852574391596
15 0.00719188335582637
15.125 0.00396123215354701
15.25 8.49498517423303e-18
15.375 -0.00235938477312355
15.5 -0.00255140609326337
15.625 -0.00137104421965513
15.75 2.15483939308963e-18
15.875 0.000777299458471701
16 0.000820074663514708
16.125 0.000429941612890243
16.25 4.17088005307811e-18
16.375 -0.000232014330794345
16.5 -0.000238816348216619
16.625 -0.000122153060708058
16.75 -7.30118780714789e-19
16.875 6.27448534101092e-05
17 6.30103025081282e-05
17.125 3.14438762137607e-05
17.25 7.63735045632074e-20
17.375 -1.53736949705259e-05
17.5 -1.50624607695872e-05
17.625 -7.33338785945354e-06
17.75 6.96606697348012e-21
17.875 3.41283477737094e-06
18 3.26224929277585e-06
18.125 1.54956602347156e-06
18.25 1.43363046171692e-20
18.375 -6.8641872153356e-07
18.5 -6.40140368042751e-07
18.625 -2.96655475012845e-07
18.75 -1.74035151701437e-21
18.875 1.25083443623095e-07
19 1.13807304543117e-07
19.125 5.14554645475756e-08
19.25 1.35885945465418e-22
19.375 -2.06512997719244e-08
19.5 -1.83316650102018e-08
19.625 -8.08625609620202e-09
19.75 3.48624705838299e-24
19.875 3.08909884720421e-09
20 2.67528799107424e-09
20.125 1.15133135534615e-09
20.25 1.01332719968742e-23
20.375 -4.18651905815495e-10
20.5 -3.53733360900141e-10
20.625 -1.48521739105886e-10
20.75 9.11324822719259e-25
20.875 5.14056899472333e-11
21 4.23758432535883e-11
21.125 1.73586750024745e-11
21.25 4.84569773286691e-26
21.375 -5.71881654612301e-12
21.5 -4.5993614334665e-12
21.625 -1.83814586284292e-12
21.75 -2.07480314721722e-26
21.875 5.764186053729e-13
22 4.52286450782804e-13
22.125 1.76351932342891e-13
22.25 -4.69092621343156e-28
22.375 -5.26388834070117e-14
22.5 -4.02964204129034e-14
22.625 -1.53291236380668e-14
22.75 -8.5176133051283e-29
22.875 4.35524107046627e-15
23 3.25279139745063e-15
23.125 1.20723351599633e-15
23.25 1.61455848206121e-29
23.375 -3.26478496968807e-16
23.5 -2.37893627841822e-16
23.625 -8.6139449874445e-17
23.75 -3.02547683078675e-32
23.875 2.21734779568631e-17
24 1.57632679729331e-17
24.125 5.56864786813476e-18
24.25 4.40630499549143e-32
24.375 -1.36442575080073e-18
24.5 -9.46338612458481e-19
24.625 -3.2616268334532e-19
24.75 1.4239102548873e-33
24.875 7.60681490408797e-20
25 5.14735018449637e-20
25.125 1.73083488267523e-20
25.25 5.0995398043268e-35
25.375 -3.84231213953811e-21
25.5 -2.53663349346064e-21
25.625 -8.32173457682382e-22
25.75 -8.24217981728474e-36
25.875 1.75840653784199e-22
26 1.13257920292982e-22
26.125 3.62500769674024e-23
26.25 -5.65574217841494e-38
26.375 -7.29092766296332e-24
26.5 -4.581590771879e-24
26.625 -1.43067457409766e-24
26.75 -7.39551658487921e-39
26.875 2.73894392971331e-25
27 1.6791939499043e-25
27.125 5.11575382443384e-26
27.25 5.91975045319266e-40
27.375 -9.32224143972343e-27
27.5 -5.57599375883516e-27
27.625 -1.65735395472546e-27
27.75 -1.4371506259684e-42
27.875 2.87471241366661e-28
28 1.67756960915664e-28
28.125 4.86471892971352e-29
28.25 3.43449354285064e-43
28.375 -8.03165998742259e-30
28.5 -4.57273120553683e-30
28.625 -1.2937104604696e-30
28.75 3.92339613801308e-45
28.875 2.03307349174159e-31
29 1.12929563549292e-31
29.125 3.11711825935403e-32
29.25 9.21432645241424e-47
29.375 -4.66270236155338e-33
29.5 -2.52683264261737e-33
29.625 -6.80465829310961e-34
29.75 -5.88918415399354e-48
29.875 9.68855841574524e-35
30 2.67528799107424e-09
};
\addplot [
color=mycolor1,
solid,
line width=1.0pt,
forget plot
]
table{
-0.0625 0
0.0625 0
0.1875 0
0.3125 0
0.4375 0
0.5625 0
0.6875 0
0.8125 0
0.9375 0
1.0625 0
1.1875 0
1.3125 0
1.4375 0
1.5625 0
1.6875 0
1.8125 0
1.9375 0
2.0625 0
2.1875 0
2.3125 0
2.4375 0
2.5625 0
2.6875 0
2.8125 0
2.9375 0
3.0625 0
3.1875 0
3.3125 0
3.4375 0
3.5625 0
3.6875 0
3.8125 0
3.9375 0
4.0625 0
4.1875 0
4.3125 0
4.4375 0
4.5625 0
4.6875 0
4.8125 0
4.9375 0
5.0625 0
5.1875 0
5.3125 0
5.4375 0
5.5625 0
5.6875 0
5.8125 0
5.9375 0
6.0625 0
6.1875 0
6.3125 0
6.4375 0
6.5625 0
6.6875 0
6.8125 0
6.9375 0
7.0625 0
7.1875 0
7.3125 0
7.4375 0
7.5625 0
7.6875 0
7.8125 0
7.9375 0
8.0625 0
8.1875 0
8.3125 0
8.4375 0
8.5625 0
8.6875 0
8.8125 0
8.9375 0
9.0625 0
9.1875 0
9.3125 0
9.4375 0
9.5625 0
9.6875 0
9.8125 0
9.9375 0
10.0625 0
10.1875 0
10.3125 0
10.4375 0
10.5625 0
10.6875 0
10.8125 0
10.9375 0
11.0625 0
11.1875 0
11.3125 0
11.4375 0
11.5625 0
11.6875 0
11.8125 0
11.9375 0
12.0625 0
12.1875 0
12.3125 0
12.4375 0
12.5625 0
12.6875 0
12.8125 0
12.9375 0
13.0625 0
13.1875 0
13.3125 0
13.4375 0
13.5625 0
13.6875 0
13.8125 0
13.9375 0
14.0625 0
14.1875 0
14.3125 0
14.4375 0
14.5625 0
14.6875 0
14.8125 0
14.9375 0
15.0625 0
15.1875 0
15.3125 0
15.4375 0
15.5625 0
15.6875 0
15.8125 0
15.9375 0
16.0625 0
16.1875 0
16.3125 0
16.4375 0
16.5625 0
16.6875 0
16.8125 0
16.9375 0
17.0625 0
17.1875 0
17.3125 0
17.4375 0
17.5625 0
17.6875 0
17.8125 0
17.9375 0
18.0625 0
18.1875 0
18.3125 0
18.4375 0
18.5625 0
18.6875 0
18.8125 0
18.9375 0
19.0625 0
19.1875 0
19.3125 0
19.4375 0
19.5625 0
19.6875 0
19.8125 0
19.9375 0
20.0625 1
20.1875 1
20.3125 1
20.4375 1
20.5625 1
20.6875 1
20.8125 1
20.9375 1
21.0625 0
21.1875 0
21.3125 0
21.4375 0
21.5625 0
21.6875 0
21.8125 0
21.9375 0
22.0625 0
22.1875 0
22.3125 0
22.4375 0
22.5625 0
22.6875 0
22.8125 0
22.9375 0
23.0625 0
23.1875 0
23.3125 0
23.4375 0
23.5625 0
23.6875 0
23.8125 0
23.9375 0
24.0625 0
24.1875 0
24.3125 0
24.4375 0
24.5625 0
24.6875 0
24.8125 0
24.9375 0
25.0625 0
25.1875 0
25.3125 0
25.4375 0
25.5625 0
25.6875 0
25.8125 0
25.9375 0
26.0625 0
26.1875 0
26.3125 0
26.4375 0
26.5625 0
26.6875 0
26.8125 0
26.9375 0
27.0625 0
27.1875 0
27.3125 0
27.4375 0
27.5625 0
27.6875 0
27.8125 0
27.9375 0
28.0625 0
28.1875 0
28.3125 0
28.4375 0
28.5625 0
28.6875 0
28.8125 0
28.9375 0
29.0625 0
29.1875 0
29.3125 0
29.4375 0
29.5625 0
29.6875 0
29.8125 0
29.9375 0
30.0625 0
};
\addplot [
color=green,
solid,
line width=1.0pt,
forget plot
]
table{
-0.0625 0
0.0625 0
0.1875 0
0.3125 0
0.4375 0
0.5625 0
0.6875 0
0.8125 0
0.9375 0
1.0625 0
1.1875 0
1.3125 0
1.4375 0
1.5625 0
1.6875 0
1.8125 0
1.9375 0
2.0625 0
2.1875 0
2.3125 0
2.4375 0
2.5625 0
2.6875 0
2.8125 0
2.9375 0
3.0625 0
3.1875 0
3.3125 0
3.4375 0
3.5625 0
3.6875 0
3.8125 0
3.9375 0
4.0625 0
4.1875 0
4.3125 0
4.4375 0
4.5625 0
4.6875 0
4.8125 0
4.9375 0
5.0625 0
5.1875 0
5.3125 0
5.4375 0
5.5625 0
5.6875 0
5.8125 0
5.9375 0
6.0625 0
6.1875 0
6.3125 0
6.4375 0
6.5625 0
6.6875 0
6.8125 0
6.9375 0
7.0625 0
7.1875 0
7.3125 0
7.4375 0
7.5625 0
7.6875 0
7.8125 0
7.9375 0
8.0625 0
8.1875 0
8.3125 0
8.4375 0
8.5625 0
8.6875 0
8.8125 0
8.9375 0
9.0625 0
9.1875 0
9.3125 0
9.4375 0
9.5625 0
9.6875 0
9.8125 0
9.9375 0
10.0625 0
10.1875 0
10.3125 0
10.4375 0
10.5625 0
10.6875 0
10.8125 0
10.9375 0
11.0625 0
11.1875 0
11.3125 0
11.4375 0
11.5625 0
11.6875 0
11.8125 0
11.9375 0
12.0625 0
12.1875 0
12.3125 0
12.4375 0
12.5625 0
12.6875 0
12.8125 0
12.9375 0
13.0625 0
13.1875 0
13.3125 0
13.4375 0
13.5625 0
13.6875 0
13.8125 0
13.9375 0
14.0625 0
14.1875 0
14.3125 0
14.4375 0
14.5625 0
14.6875 0
14.8125 0
14.9375 0
15.0625 0
15.1875 0
15.3125 0
15.4375 0
15.5625 0
15.6875 0
15.8125 0
15.9375 0
16.0625 0
16.1875 0
16.3125 0
16.4375 0
16.5625 0
16.6875 0
16.8125 0
16.9375 0
17.0625 0
17.1875 0
17.3125 0
17.4375 0
17.5625 0
17.6875 0
17.8125 0
17.9375 0
18.0625 0
18.1875 0
18.3125 0
18.4375 0
18.5625 0
18.6875 0
18.8125 0
18.9375 0
19.0625 0
19.1875 0
19.3125 0
19.4375 0
19.5625 0
19.6875 0
19.8125 0
19.9375 0
20.0625 0
20.1875 0
20.3125 0
20.4375 0
20.5625 0
20.6875 0
20.8125 0
20.9375 0
21.0625 0
21.1875 0
21.3125 0
21.4375 0
21.5625 0
21.6875 0
21.8125 0
21.9375 0
22.0625 0
22.1875 0
22.3125 0
22.4375 0
22.5625 0
22.6875 0
22.8125 0
22.9375 0
23.0625 0
23.1875 0
23.3125 0
23.4375 0
23.5625 0
23.6875 0
23.8125 0
23.9375 0
24.0625 0
24.1875 0
24.3125 0
24.4375 0
24.5625 0
24.6875 0
24.8125 0
24.9375 0
25.0625 0
25.1875 0
25.3125 0
25.4375 0
25.5625 0
25.6875 0
25.8125 0
25.9375 0
26.0625 0
26.1875 0
26.3125 0
26.4375 0
26.5625 0
26.6875 0
26.8125 0
26.9375 0
27.0625 0
27.1875 0
27.3125 0
27.4375 0
27.5625 0
27.6875 0
27.8125 0
27.9375 0
28.0625 0
28.1875 0
28.3125 0
28.4375 0
28.5625 0
28.6875 0
28.8125 0
28.9375 0
29.0625 0
29.1875 0
29.3125 0
29.4375 0
29.5625 0
29.6875 0
29.8125 0
29.9375 0
30.0625 0
};
\end{axis}
\end{tikzpicture}%
